Multiband CSMA/CA with RTS-CTS strategy

We present in this paper a new medium access control (MAC) scheme devoted to orthogonal frequency division multiple access (OFDMA) systems which aims at reducing collision probabilities during the channel request period. The proposed MAC relies on the classical carrier sense multiple access/collision avoidance (CSMA/CA) protocol with RTS / CTS ("Request To Send" / "Clear To Send") mechanism. The proposed method focus on the collision probability of RTS messages exploiting a multi-channel configuration for these messages while using the whole band for data transmissions. The protocol may be interpreted as an asynchronous frequency multiplexing of RTS messages. This method achieves strong performance gains in terms of throughput and latency especially in crowded networks. Index Terms-Carrier sense multiple access/collision avoidance (CSMA/CA), multiband, throughput, MAC protocol.

==> intro.txt <==
In recent years, the fast increasing of demand for high-speed wireless internet access motivate researchers to make efforts towards the next-generation wireless communication systems. Also, the development of services on wireless terminals leads to the expansion of the number of users. Due to the presence of a large amount of users in the network, a very important deterioration is seen in term of throughput and system performance \cite{bianchi1} \cite{bianchi2}.

A conventional single band CSMA/CA system has the advantage of requiring neither signaling for bandwidth request nor planned allocation. However, its effectiveness is quite low since its performance degrades rapidly when the number of source nodes increases. This limitation can be overcome by using multiple division access on different bands where several source nodes can transmit simultaneously. Sources are familiar with the availability status of each band at each time instant. This multiple access on different bands for example operates the OFDMA method ("Orthogonal Frequency Division Multiple Access") whereby the spectral resource (bandwidth) is divided into a plurality of orthogonal sub-carriers.
This set of sub-carriers is further divided into subsets, each subset of sub-carriers constituting one band forming a communication channel. Sources and nodes compete for access to ressource in both time and frequency.
Different works adopt this strategy by generalizing the access methods to the multiband case \cite{av2} \cite{rawpeach} \cite{multichannel} in order to increase the data rate. These protocols may be regarded as a generalized form of the single band CSMA/CA on multiband. They try to multiplex users’ through different channel bands with keeping the classical CSMA/CA strategy.

Many previous works try to eliminate collisions between controls and data packets by occurring to divide the channel into two bands, one band reserved for controls packets and the other one for data transmission \cite{multi1} \cite{multi2} \cite{multi3}. They show that this technique provides a higher throughput compared to the classical protocol adopted in 802.11 standard.
But since the control channel is shared between opportunistic users, collisions between controls messages may always happen.
Also, in these contributions the authors are penalized by the delay as the transmission time needed will be multiplied by the number of considered bands.

In order to achieve better performance gain by channel band, we propose in this paper a new protocol for multiband based on CSMA/CA with RTS-CTS mechanism. We prove by simulations that the outcome of the proposed protocol in term of saturation throughput is better than the single band case and it remains quasi-constant for dense networks. The system delay is improved as well.
The paper is outlined as follows. We explain and describe in section II the proposed protocol and we give the system model. In section III we treat different cases related to the proposed protocol.
Section IV presents the simulation results and the protocol analysis. Finally, section V is reserved for conclusion.




==> proposed.txt <==
As described in the introduction, we consider a CSMA/CA protocol with RTS/CTS scheme \cite{bianchi3}. Actually, the throughput is closely related to the collision between users \cite{basicpaper}. Considering an ideal channel, collisions may occur only during RTSs transmissions. Sending RTS on orthogonal bands may help to reduce drastically the collision probability. In this paper, we consider orthogonal frequency multiplexing for these RTS messages.

We consider a spectrum divided into $N$ bands. We assume that RTS messages have the same time duration for all users present in the network and that both transmitter (TX) and receiver (RX) have the knowledge of the band size and central positions. 

The proposed scheme is used to avoid collisions between multiple users (source nodes) that require access at the same time to a common access point (destination node). According to this protocol, a source node wishing to transmit data should first listen to the communication channel. A flow chart of the proposed protocol is depicted in Figure \ref{machine_etat}.

\begin{figure}[tb]
\begin{center}
\includegraphics[width=1\columnwidth]{pictures/machine_etat.png}\\
\caption{Flow chart of the proposed protocol.}
\label{machine_etat}
\end{center}
\end{figure}


If the channel is busy, a period (expressed in number of time slots) of a waiting counter (known as "backoff counter") is chosen randomly in the interval [0, CW-1], where CW is a contention window. The channel is declared busy if there exists a signal on at least one band. The backoff counter is decremented by one each time the channel is detected to be available for a Distributed Inter-Frame Space (DIFS) duration. The wait counter freezes when the channel is busy, and resumes when the channel is available again for at least DIFS time.

When the backoff counter attempts zero, the source randomly chooses one band over the $N$ to send a request permission message "Request To Send" (RTS) to the destination node. It waits for receiving an authorization message "Clear To Send" (RTS) from the destination node before transmitting data. The destination (AP) listens simultaneously all the bands. If one or more RTS is detected, the AP broadcasts CTS indicating the authorized station to communicate. The bandwidth of CTC message is $N$ times the bandwidth of RTS message.

The chosen station (STA) sends its data and waits for Acknowledge (ACK) from the AP. Both data and ACK messages are sent using all the available bandwidth. Upon receipt of all transmitted data (successful transmission), and immediately, after a SIFS duration ("Short Inter-Frame Space"), the destination node sends an ACK (for "Acknowledgment"). Contention window (CW) is an integer between CWmin and CWmax. The CW is initially set to the minimum value; CW=CWmin. Whenever a source node is involved in a RTS collision, it increases the waiting time of transmission by doubling the CW, up to the maximum value CWmax. Conversely, in case of a successful RTS transmission, the source node reduces the CW to CWmin. 

We illustrate in Figure \ref{multiband} the case of four STAs, STA0, STA1, STA2 and STA3, and an AP. Each one of the STAs tries to send an RTS on a band randomly chosen. STA0 chooses the band index 2, STA1 the band index 1 and STA2, STA3 choose the band index 3. At the receiver side a collision occurs on band 3. Therefore, the AP detects both RTS from STA0 and STA1. The AP chooses randomly the STA0 and sends CTS over all present bands indicating that STA0 has gained the channel access. All the STAs receive and decode the CTS and only STA0 tries to send its packets during a defined amount of time (many time slots). Successful communication takes place when the AP responds with ACK over all the bands.


\begin{figure}[tb]
\begin{center}
\includegraphics[width=1\columnwidth]{pictures/multiband.png}\\
\caption{Multiband CSMA/CA.}
\label{multiband}
\end{center}
\end{figure}

%where only the RTS messages are transmitted on the fragments (since RTS message is very short and it doesn't need a large bandwidth). Consequently, this fact can introduce more sophisticated physical layer (coding schemes,...) to combat errors (fading, shadowing, ...). 
%For that reason, the manner to shrink the frequency band and the number of RTS that could be transmitted on these fragments depends deeply on the physical layer. Since we focus to design a new MAC layer we suppose that the number of bands and RTS supported by the physical layer are pre-defined.
%
%\subsection{Discussions}
%As seen in the system model description, for RTS messages the frequency band is shrank into $N$ sub-bands.
%In order to see how the number of RTS bands can be defined and how it affects the system performance we will do a brief analytical study based on channels capacities.
%The capacity of an additive white Gaussian noise (AWGN) channel with $W$ Hz bandwidth and signal-to-noise ratio $SNR$ can be expressed by:
%\begin{equation}
%C=Wlog_{2}(1+SNR)
%\end{equation}
%The RTS and DATA channel capacity are given in (\ref{crts}) and (\ref{cdata}).
%\begin{equation}
%C_{RTS}=W_{RTS}log_{2}(1+SNR_{RTS})
%\label{crts}
%\end{equation}
%\begin{equation}
%C_{DATA}=W_{DATA}log_{2}(1+SNR_{DATA})
%\label{cdata}
%\end{equation}
%%Since RTS message is shorter than DATA message, the capacity needed to transmit the RTS will be less than the capacity needed for data transmission.
%%\begin{equation}
%%C_{RTS}<C_{DATA}
%%\end{equation}
%Suppose $N$ is the number of RTS bands which may be expressed in (\ref{rts_bands}) as the lower integer of the DATA to RTS bandwidth ratio: 
%\begin{equation}
%\begin{split}
%N&=\left\lfloor\frac{W_{DATA}}{W_{RTS}}\right\rfloor\\
%&=\left\lfloor\frac{C_{DATA}}{C_{RTS}}\frac{log_2({1+SNR_{RTS}})}{log_2({1+SNR_{DATA}})}\right\rfloor
%\end{split}
%\label{rts_bands}
%\end{equation}
%Lets $\gamma$ be the factor which depends on the DATA to RTS capacity ratio and makes $N$ as an integer.\\
%Hence, $N$ can be expressed by
%\begin{equation}
%N=\gamma\frac{log_2({1+SNR_{RTS}})}{log_2({1+SNR_{DATA}})}
%\end{equation}
%It is seen clearly that the number of RTS bands depends deeply from the $SNR$ and the capacity required to send both DATA and RTS messages. \\
%%For $SNR_{RTS}$=$SNR_{DATA}$ $\implies$ $N$=$\gamma$\\
%In order to study the effects of $N$ on the system performance and especially in terms of $SNR$ we will compute the $SNR_{RTS}=f(SNR_{DATA},\gamma,N)$.\\
%The $SNR_{RTS}$ can be expressed as:\\
%\begin{equation}
%SNR_{RTS}=(1+SNR_{DATA})^{N/\gamma}-1
%\end{equation}
%$\ast$ For low $SNR$ regime: $SNR_{RTS}^{Low}=\frac{N}{\gamma}SNR_{DATA}$\\
%$\ast$ For high $SNR$ regime: $SNR_{RTS}^{High}=SNR_{DATA}^\frac{N}{\gamma}$\\
%\begin{figure}[tb]
%\begin{center}
% \includegraphics[width=1\columnwidth]{pictures/rtsbands.pdf}\\
% %\vspace{-0.8cm}
% \caption{$SNR_{RTS}$ vs $SNR_{DATA}$}
% \label{rtsbands}
%\end{center}
%\end{figure}
%
%It is seen clearly from Figure \ref{rtsbands} ($e$=$\frac{N}{\gamma}$) that for low $SNR_{DATA}$, the $SNR_{RTS}$ varies linearly with $SNR_{DATA}$ and for high $SNR_{DATA}$ the $SNR_{RTS}$ grows exponentially with $SNR_{DATA}$.\\
%So, when $\frac{N}{\gamma}$ increases ($N$ increases if we consider a fix $\gamma$) the $SNR_{RTS}$ grows as well and we will need more $SNR_{RTS}$ to compensate the fact of having more $RTS$ bands. Therefore to have a number of RTS bands which exceed $\gamma$ we have to transmit the RTS messages with higher power (considering same channel characteristics during the whole transmission cycle). 
%If both RTS and DATA messages are transmitted with the same $SNR$, the number of RTS bands is reduced to $\gamma$ (see Figure \ref{rtsbands} with $e$=1).\\
%Then, to have more channels numbers opportunities, there is interest to transmit DATA with low power in order to gain more flexibility with the $SNR_{RTS}$.\\
In order to be sure that this proposed MAC will not introduce more problems than the classical one (hidden \cite{hidennodes} and exposed nodes \cite{exposed1} \cite{exposed2}), we propose a case study based on the proposed MAC in the next section for different scenarios.

